Backtesting Sentiment Signals for Trading: Evaluating the Viability of Alpha Generation from Sentiment Analysis

Sentiment analysis, widely used in product reviews, also impacts financial markets by influencing asset prices through microblogs and news articles. Despite research in sentiment-driven finance, many studies focus on sentence-level classification, overlooking its practical application in trading. This study bridges that gap by evaluating sentiment-based trading strategies for generating positive alpha. We conduct a backtesting analysis using sentiment predictions from three models (two classification and one regression) applied to news articles on Dow Jones 30 stocks, comparing them to the benchmark Buy&Hold strategy. Results show all models produced positive returns, with the regression model achieving the highest return of 50.63% over 28 months, outperforming the benchmark Buy&Hold strategy. This highlights the potential of sentiment in enhancing investment strategies and financial decision-making.

==> coria-taln2025-guide.txt <==
Comment utiliser le style Latex pour CORIA-TALN 2025

Vous aurez besoin des fichiers suivants:

    taln2021.sty
    taln2021.bst	le style utilisé par BibTex

Nous vous fournissons un exemple comprenant les fichiers suivants:

    taln-exemple.tex	contenu de l'article
    biblio.bib		un exemple de bibliographie
    taln-exemple.pdf	le document résultant

Comment utiliser BibTex:
    http://www.tug.org/pracjourn/2006-4/fenn/fenn.pdf

Procédure:
    pdflatex taln-exemple
    bibtex taln-exemple
    pdflatex taln-exemple
    pdflatex taln-exemple

----------------------------------------------------------------------

How to use the Latex style for TALN-RECITAL 2021

You will need the following files:
    taln2021.sty
    taln2021.bst	the style used by BibTex


An example is provided:
    taln-exemple.tex	an example paper
    biblio.bib		an example bibliography
    taln-exemple.pdf	result

How to use BibTex:
    http://www.tug.org/pracjourn/2006-4/fenn/fenn.pdf

Procedure:
    pdflatex taln-exemple
    bibtex taln-exemple
    pdflatex taln-exemple
    pdflatex taln-exemple


